The Palomar Kernel Phase Experiment: Testing Kernel Phase Interferometry for Ground-based Astronomical Observations

At present, the principal limitation on the resolution and contrast of astronomical imaging instruments comes from aberrations in the optical path, which may be imposed by the Earth's turbulent atmosphere or by variations in the alignment and shape of the telescope optics. These errors can be corrected physically, with active and adaptive optics, and in post-processing of the resulting image. A recently-developed adaptive optics post-processing technique, called kernel phase interferometry, uses linear combinations of phases that are self-calibrating with respect to small errors, with the goal of constructing observables that are robust against the residual optical aberrations in otherwise well-corrected imaging systems. Here we present a direct comparison between kernel phase and the more established competing techniques, aperture masking interferometry, point spread function (PSF) fitting and bispectral analysis. We resolve the alpha Ophiuchi binary system near periastron, using the Palomar 200-Inch Telescope. This is the first case in which kernel phase has been used with a full aperture to resolve a system close to the diffraction limit with ground-based extreme adaptive optics observations. Excellent agreement in astrometric quantities is found between kernel phase and masking, and kernel phase significantly outperforms PSF fitting and bispectral analysis, demonstrating its viability as an alternative to conventional non-redundant masking under appropriate conditions.

==> review.txt <==
Reply to Reviewer's Comments

Dear Dr Lindsay,

Thank you for your response. We believe we have addressed below the reviewer's comments and implemented such changes as are requested. We list these in detail in the same format as previously.

We would like to thank Dr Haniff for his careful and detailed comments, which have significantly helped in the development of this paper. If he so wishes, we would be glad to make note of this in the Acknowledgements.

Kind regards,

Benjamin Pope

-----------------------------------------------------------------------------

Reviewer's Comments (Chris Haniff):

The authors have made substantial changes to this paper and it is broadly speaking ready for publication. I have only one significant concern:

The authors insist on including in the abstract the statement that "This method has not previously been used tho perform astronomical observations from the ground", but then flatly contradict this in sec 1 by referring to their own previously published observations using this method to make observations from the ground. The abstract text is patently false - by the authors own admission in the paper - and so should be corrected.

@@ We apologize for this ongoing confusion. Ireland & Kraus (2014) presents aperture masking data and also an unobstructed pupil image reconstruction of long-wavelength data taken in the Ms' filter, where flat wavefronts are more easily achieved, without using extreme AO. This conference proceedings does not consider a detailed analysis of the full-aperture kernel phase observations compared to aperture masking, at the same wavelengths, as here. Martinache (2011) used a kernel phase analysis of a point source to establish contrast limits, and detects no companion. The present work was motivated by the need to directly compare kernel phase to aperture masking for a practical observation in a science-driven context. 

@@ We have removed the sentence "This method has not previously been used to perform astronomical observations from the ground" accordingly, though we retain the stricter "This is the first case in which kernel phase has been used with a full aperture to resolve a system close to the diffraction limit with ground-based extreme adaptive optics observations." We hope this is satisfactory.

My only other comments are minor and generally refer to clarifying ambiguous text. These are detailed below, and I expect will be easy for the authors to deal with

Last para of Sec 1 (line 40). it is not clear which paper the word  "aforementioned" os referring to.

@@ Sorry. Original 2011ApJ...726..104H reference.

Fig 1: can the caption/figure indicate N and E please.

@@ Done.

End of Para 4 of Sec 1.1: the text should probably read ".. comparison with the kernel phase data"

@@ Done.

End of Para 5 of Sec 1.1: the text should probably read "... which the kernel phase-based 
analyses must be compared"

@@ Done.

End of Para 2 of Sec 2: the text should probably read "... fully saturated in the K_s band"

@@ Done.

End of Para 7 (last paragraph) of Sec 2.1: this text refers to the "best fitting parameters" but nowhere is the reader told what is being fitted here. Note that the next section misses  this out too! It might help if the text said (somewhere) that the authors fitted a parametric model of the target to the data (where the type of data are defined too please).

@@ I hope this is now clearer.

Para 2 of Sec 2.3: The text reads "To test this...." but nowhere is the "this" defined: what is exactly being tested? 

@@ The effectiveness of the less-dense model. We have adjusted the text accordingly. We also have re-run the analysis and changed the numbers accordingly; the differences are not significant.

Second from last paragraph of Sec 2.3 (line 47): the text talks about the "small uncertainty on this", but the "this" is not defined clearly: is it the binary separation, pa or contrast?

@@ All three parameters.

Second from last paragraph of Sec 2.3 (line 55): the text talks about "both methods" without defining which methods these are. Also, the text should presumably make clear that both masking and kernel phase methods are immune to this type of systematic.

@@ Fixed.

First Para of Sec 3: It is not clear what the sentence "though the kernel phase method's higher value may be a subject for future improvements" means. Is this suggesting that the kernel phases's method is *correct*, or is it *wrong* and in need of further improvements to the method? The text does not make this clear.

@@ It's probably wrong, and systematic. We try to make this clearer in the text: 'we see these estimates do not entirely agree, though the higher contrast value derived from kernel phase may represent a systematic error which may require further improvements to the method.'

No further comments.
